The spin measurement of MAXI J1348-630 using the Insight-HXMT data

We report the results of fitting Insight-HXMT data to the black hole X-ray binary MAXI J1348-430, which was discovered on January 26th, 2019, with the Gas Slit Camera (GSC) on-board MAXI. Several observations at the beginning of the first burst were selected, with a total of 10 spectra. From the residuals of fits using disk plus power law models, X-ray reflection signatures were clearly visible in some of these observations. We use the state-of the-art relxill series reflection model to fit six spectra with distinct reflection signatures and a joint fit to these spectra. In particular, we focus on the results for the black hole spin values. Assuming Rin = RISCO, the spin parameter is constrained to be 0.82+0.04-0.03 with 90% confidence level (statistical only).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
